Uplink RSMA for Pinching-Antenna Systems

One of the key goals of next-generation wireless networks is to adapt to changing conditions and meet the growing demand for reliable, high-capacity communications from emerging applications. Overcoming the limitations of conventional technologies, such as fixed antenna positions, is essential to achieving this objective because it mitigates the impact of path loss on the received signal and creates strong line-of-sight links, enhancing system performance. With this in mind, the newly proposed pinching antenna systems (PASs) are a promising solution for indoor applications because they can activate antennas across a waveguide deployed in a room, thus reducing the distance between the transmitter and receiver. In this paper, we investigate a two-user, two-pinching-antenna uplink PAS, in which the transmitters use rate splitting to create a more resilient framework than non-orthogonal multiple access (NOMA). For this network, we derive novel closed-form expressions for the outage probability. Numerical results validate these expressions, proving that the proposed rate-splitting multiple access (RSMA) scheme outperforms NOMA PAS.

==> Data/CapacityRegion/CCR110R210.dat <==
   7.3553834e-01   4.8717962e-01
   7.3219364e-01   4.9052432e-01
   7.2880226e-01   4.9391570e-01
   7.2536318e-01   4.9735478e-01
   7.2187539e-01   5.0084257e-01
   7.1833784e-01   5.0438012e-01
   7.1474944e-01   5.0796852e-01
   7.1110908e-01   5.1160888e-01
   7.0741561e-01   5.1530235e-01
   7.0366784e-01   5.1905012e-01
   6.9986456e-01   5.2285340e-01
   6.9600451e-01   5.2671345e-01
   6.9208639e-01   5.3063157e-01
   6.8810887e-01   5.3460909e-01
   6.8407058e-01   5.3864738e-01
   6.7997009e-01   5.4274787e-01
   6.7580594e-01   5.4691202e-01
   6.7157662e-01   5.5114134e-01
   6.6728056e-01   5.5543740e-01
   6.6291616e-01   5.5980180e-01
   6.5848175e-01   5.6423621e-01
   6.5397561e-01   5.6874235e-01
   6.4939596e-01   5.7332200e-01
   6.4474097e-01   5.7797699e-01
   6.4000874e-01   5.8270922e-01
   6.3519729e-01   5.8752067e-01
   6.3030461e-01   5.9241335e-01
   6.2532858e-01   5.9738938e-01
   6.2026703e-01   6.0245093e-01
   6.1511770e-01   6.0760026e-01
   6.0987826e-01   6.1283970e-01
   6.0454627e-01   6.1817169e-01
   5.9911924e-01   6.2359872e-01
   5.9359455e-01   6.2912341e-01
   5.8796951e-01   6.3474845e-01
   5.8224132e-01   6.4047664e-01
   5.7640705e-01   6.4631091e-01
   5.7046370e-01   6.5225426e-01
   5.6440811e-01   6.5830985e-01
   5.5823703e-01   6.6448093e-01
   5.5194706e-01   6.7077090e-01
   5.4553467e-01   6.7718329e-01
   5.3899619e-01   6.8372177e-01
   5.3232779e-01   6.9039017e-01
   5.2552548e-01   6.9719248e-01
   5.1858512e-01   7.0413284e-01
   5.1150237e-01   7.1121559e-01
   5.0427272e-01   7.1844524e-01
   4.9689146e-01   7.2582650e-01
   4.8935367e-01   7.3336429e-01


==> Data/CapacityRegion/CCR115R25.dat <==
   3.8817435e-01   1.3979046e+00
   3.8390642e-01   1.4021725e+00
   3.7961032e-01   1.4064686e+00
   3.7528574e-01   1.4107932e+00
   3.7093237e-01   1.4151466e+00
   3.6654992e-01   1.4195290e+00
   3.6213806e-01   1.4239409e+00
   3.5769647e-01   1.4283825e+00
   3.5322485e-01   1.4328541e+00
   3.4872285e-01   1.4373561e+00
   3.4419014e-01   1.4418888e+00
   3.3962639e-01   1.4464526e+00
   3.3503126e-01   1.4510477e+00
   3.3040440e-01   1.4556746e+00
   3.2574544e-01   1.4603335e+00
   3.2105404e-01   1.4650249e+00
   3.1632982e-01   1.4697491e+00
   3.1157242e-01   1.4745065e+00
   3.0678146e-01   1.4792975e+00
   3.0195656e-01   1.4841224e+00
   2.9709732e-01   1.4889816e+00
   2.9220335e-01   1.4938756e+00
   2.8727426e-01   1.4988047e+00
   2.8230962e-01   1.5037693e+00
   2.7730903e-01   1.5087699e+00
   2.7227206e-01   1.5138069e+00
   2.6719828e-01   1.5188807e+00
   2.6208726e-01   1.5239917e+00
   2.5693855e-01   1.5291404e+00
   2.5175170e-01   1.5343273e+00
   2.4652625e-01   1.5395527e+00
   2.4126174e-01   1.5448172e+00
   2.3595769e-01   1.5501213e+00
   2.3061361e-01   1.5554653e+00
   2.2522902e-01   1.5608499e+00
   2.1980341e-01   1.5662755e+00
   2.1433627e-01   1.5717427e+00
   2.0882709e-01   1.5772519e+00
   2.0327534e-01   1.5828036e+00
   1.9768048e-01   1.5883985e+00
   1.9204197e-01   1.5940370e+00
   1.8635924e-01   1.5997197e+00
   1.8063173e-01   1.6054472e+00
   1.7485887e-01   1.6112201e+00
   1.6904007e-01   1.6170389e+00
   1.6317473e-01   1.6229042e+00
   1.5726223e-01   1.6288167e+00
   1.5130196e-01   1.6347770e+00
   1.4529329e-01   1.6407857e+00
   1.3923556e-01   1.6468434e+00


==> Data/CapacityRegion/CCR15R215.dat <==
   1.6489996e+00   1.3707935e-01
   1.6471816e+00   1.3889733e-01
   1.6453147e+00   1.4076422e-01
   1.6433969e+00   1.4268202e-01
   1.6414261e+00   1.4465284e-01
   1.6394000e+00   1.4667892e-01
   1.6373163e+00   1.4876261e-01
   1.6351725e+00   1.5090641e-01
   1.6329660e+00   1.5311296e-01
   1.6306939e+00   1.5538506e-01
   1.6283533e+00   1.5772568e-01
   1.6259410e+00   1.6013796e-01
   1.6234537e+00   1.6262525e-01
   1.6208878e+00   1.6519112e-01
   1.6182396e+00   1.6783935e-01
   1.6155050e+00   1.7057397e-01
   1.6126797e+00   1.7339928e-01
   1.6097591e+00   1.7631988e-01
   1.6067383e+00   1.7934068e-01
   1.6036120e+00   1.8246694e-01
   1.6003747e+00   1.8570427e-01
   1.5970202e+00   1.8905872e-01
   1.5935422e+00   1.9253677e-01
   1.5899336e+00   1.9614539e-01
   1.5861869e+00   1.9989208e-01
   1.5822940e+00   2.0378493e-01
   1.5782463e+00   2.0783269e-01
   1.5740341e+00   2.1204481e-01
   1.5696474e+00   2.1643151e-01
   1.5650750e+00   2.2100391e-01
   1.5603049e+00   2.2577408e-01
   1.5553238e+00   2.3075516e-01
   1.5501175e+00   2.3596149e-01
   1.5446702e+00   2.4140874e-01
   1.5389649e+00   2.4711405e-01
   1.5329827e+00   2.5309628e-01
   1.5267028e+00   2.5937613e-01
   1.5201025e+00   2.6597645e-01
   1.5131565e+00   2.7292248e-01
   1.5058367e+00   2.8024221e-01
   1.4981122e+00   2.8796672e-01
   1.4899483e+00   2.9613067e-01
   1.4813062e+00   3.0477280e-01
   1.4721424e+00   3.1393655e-01
   1.4624081e+00   3.2367084e-01
   1.4520481e+00   3.3403088e-01
   1.4409996e+00   3.4507933e-01
   1.4291914e+00   3.5688752e-01
   1.4165419e+00   3.6953703e-01
   1.4029573e+00   3.8312164e-01


==> Data/CapacityRegion/x1.dat <==
   0.0000000e+00   3.8312164e-01
   2.8059146e-01   3.8312164e-01
   5.6118292e-01   3.8312164e-01
   8.4177438e-01   3.8312164e-01
   1.1223658e+00   3.8312164e-01
   1.4029573e+00   3.8312164e-01


==> Data/CapacityRegion/x2.dat <==
   0.0000000e+00   7.3336429e-01
   9.7870734e-02   7.3336429e-01
   1.9574147e-01   7.3336429e-01
   2.9361220e-01   7.3336429e-01
   3.9148294e-01   7.3336429e-01
   4.8935367e-01   7.3336429e-01


==> Data/CapacityRegion/x3.dat <==
   0.0000000e+00   1.6468434e+00
   2.7847113e-02   1.6468434e+00
   5.5694226e-02   1.6468434e+00
   8.3541339e-02   1.6468434e+00
   1.1138845e-01   1.6468434e+00
   1.3923556e-01   1.6468434e+00


==> Data/CapacityRegion/y1.dat <==
   1.6489996e+00   0.0000000e+00
   1.6489996e+00   2.7415870e-02
   1.6489996e+00   5.4831741e-02
   1.6489996e+00   8.2247611e-02
   1.6489996e+00   1.0966348e-01
   1.6489996e+00   1.3707935e-01


==> Data/CapacityRegion/y2.dat <==
   7.3553834e-01   0.0000000e+00
   7.3553834e-01   9.7435924e-02
   7.3553834e-01   1.9487185e-01
   7.3553834e-01   2.9230777e-01
   7.3553834e-01   3.8974370e-01
   7.3553834e-01   4.8717962e-01


==> Data/CapacityRegion/y3.dat <==
   3.8817435e-01   0.0000000e+00
   3.8817435e-01   2.7958092e-01
   3.8817435e-01   5.5916184e-01
   3.8817435e-01   8.3874276e-01
   3.8817435e-01   1.1183237e+00
   3.8817435e-01   1.3979046e+00


==> Data/OPvsA/OPvsASNR85.dat <==
   1.0000000e-02   5.6551200e-01
   3.0000000e-02   5.5793000e-01
   5.0000000e-02   5.4985700e-01
   7.0000000e-02   5.4190600e-01
   9.0000000e-02   5.3598700e-01
   1.1000000e-01   5.2817800e-01
   1.3000000e-01   5.2065000e-01
   1.5000000e-01   5.1375700e-01
   1.7000000e-01   5.0676500e-01
   1.9000000e-01   4.9827700e-01
   2.1000000e-01   4.9077500e-01
   2.3000000e-01   4.8275200e-01
   2.5000000e-01   4.7512700e-01
   2.7000000e-01   4.6669800e-01
   2.9000000e-01   4.5859300e-01
   3.1000000e-01   4.5019200e-01
   3.3000000e-01   4.4162900e-01
   3.5000000e-01   4.3269200e-01
   3.7000000e-01   4.2264600e-01
   3.9000000e-01   4.1312200e-01
   4.1000000e-01   4.0352900e-01
   4.3000000e-01   3.9388200e-01
   4.5000000e-01   3.8229600e-01
   4.7000000e-01   3.7228900e-01
   4.9000000e-01   3.6030900e-01
   5.1000000e-01   3.4886300e-01
   5.3000000e-01   3.3769900e-01
   5.5000000e-01   3.2548900e-01
   5.7000000e-01   3.1869700e-01
   5.9000000e-01   3.2825300e-01
   6.1000000e-01   3.3600300e-01
   6.3000000e-01   3.4622200e-01
   6.5000000e-01   3.5560000e-01
   6.7000000e-01   3.6563700e-01
   6.9000000e-01   3.7600900e-01
   7.1000000e-01   3.8692600e-01
   7.3000000e-01   3.9623600e-01
   7.5000000e-01   4.0698600e-01
   7.7000000e-01   4.1714300e-01
   7.9000000e-01   4.2772900e-01
   8.1000000e-01   4.3692300e-01
   8.3000000e-01   4.4594000e-01
   8.5000000e-01   4.5395500e-01
   8.7000000e-01   4.6136300e-01
   8.9000000e-01   4.6750500e-01
   9.1000000e-01   4.7373100e-01
   9.3000000e-01   4.8051100e-01
   9.5000000e-01   4.9122000e-01
   9.7000000e-01   5.1821400e-01
   9.9000000e-01   5.5307800e-01


==> Data/OPvsA/OPvsASNR90.dat <==
   1.0000000e-02   5.2008300e-01
   3.0000000e-02   5.1247300e-01
   5.0000000e-02   5.0374900e-01
   7.0000000e-02   4.9527900e-01
   9.0000000e-02   4.8754200e-01
   1.1000000e-01   4.7894600e-01
   1.3000000e-01   4.7117800e-01
   1.5000000e-01   4.6294600e-01
   1.7000000e-01   4.5363200e-01
   1.9000000e-01   4.4421100e-01
   2.1000000e-01   4.3637500e-01
   2.3000000e-01   4.2721900e-01
   2.5000000e-01   4.1902400e-01
   2.7000000e-01   4.0944100e-01
   2.9000000e-01   4.0027100e-01
   3.1000000e-01   3.9126700e-01
   3.3000000e-01   3.8200500e-01
   3.5000000e-01   3.7317100e-01
   3.7000000e-01   3.6339900e-01
   3.9000000e-01   3.5406500e-01
   4.1000000e-01   3.4394600e-01
   4.3000000e-01   3.3389500e-01
   4.5000000e-01   3.2377600e-01
   4.7000000e-01   3.1296700e-01
   4.9000000e-01   3.0267400e-01
   5.1000000e-01   2.9259000e-01
   5.3000000e-01   2.8109200e-01
   5.5000000e-01   2.7042700e-01
   5.7000000e-01   2.5946100e-01
   5.9000000e-01   2.4769200e-01
   6.1000000e-01   2.3592900e-01
   6.3000000e-01   2.2405200e-01
   6.5000000e-01   2.1141900e-01
   6.7000000e-01   1.9891500e-01
   6.9000000e-01   1.8548600e-01
   7.1000000e-01   1.7210400e-01
   7.3000000e-01   1.5818800e-01
   7.5000000e-01   1.4393700e-01
   7.7000000e-01   1.2899300e-01
   7.9000000e-01   1.1327300e-01
   8.1000000e-01   9.7660000e-02
   8.3000000e-01   8.0878000e-02
   8.5000000e-01   6.4055000e-02
   8.7000000e-01   4.6652000e-02
   8.9000000e-01   9.6773000e-02
   9.1000000e-01   1.5613000e-01
   9.3000000e-01   2.2255300e-01
   9.5000000e-01   3.0091600e-01
   9.7000000e-01   3.8222600e-01
   9.9000000e-01   4.7256600e-01


==> Data/OPvsSNR/NOMAR0.52020.dat <==
   7.5000000e+01   7.2282161e-01
   7.6000000e+01   6.3819415e-01
   7.7000000e+01   5.3338714e-01
   7.8000000e+01   4.1018541e-01
   7.9000000e+01   3.7226322e-01
   8.0000000e+01   3.3706140e-01
   8.1000000e+01   3.0779464e-01
   8.2000000e+01   2.8826929e-01
   8.3000000e+01   2.7450740e-01
   8.4000000e+01   2.6448338e-01
   8.5000000e+01   2.5702921e-01
   8.6000000e+01   2.5136962e-01
   8.7000000e+01   2.4706255e-01
   8.8000000e+01   2.4366804e-01
   8.9000000e+01   2.4100661e-01
   9.0000000e+01   2.3899841e-01
   9.1000000e+01   2.3743633e-01
   9.2000000e+01   2.3617594e-01
   9.3000000e+01   2.3517180e-01
   9.4000000e+01   2.3440556e-01
   9.5000000e+01   2.3381500e-01


==> Data/OPvsSNR/NOMAR14020.dat <==
   7.5000000e+01   9.9651325e-01
   7.6000000e+01   9.9059949e-01
   7.7000000e+01   9.8266632e-01
   7.8000000e+01   9.7256649e-01
   7.9000000e+01   9.5986115e-01
   8.0000000e+01   9.4397199e-01
   8.1000000e+01   9.2405598e-01
   8.2000000e+01   8.9916343e-01
   8.3000000e+01   8.6787906e-01
   8.4000000e+01   8.2868045e-01
   8.5000000e+01   7.7940006e-01
   8.6000000e+01   7.1756468e-01
   8.7000000e+01   6.3972662e-01
   8.8000000e+01   5.8598487e-01
   8.9000000e+01   5.7225837e-01
   9.0000000e+01   5.6024434e-01
   9.1000000e+01   5.4982551e-01
   9.2000000e+01   5.4095630e-01
   9.3000000e+01   5.3357203e-01
   9.4000000e+01   5.2732207e-01
   9.5000000e+01   5.2209454e-01


==> Data/OPvsSNR/NOMAR2.dat <==
   7.5000000e+01   1.0000000e+00
   7.6000000e+01   1.0000000e+00
   7.7000000e+01   1.0000000e+00
   7.8000000e+01   1.0000000e+00
   7.9000000e+01   1.0000000e+00
   8.0000000e+01   1.0000000e+00
   8.1000000e+01   1.0000000e+00
   8.2000000e+01   9.9961547e-01
   8.3000000e+01   9.9606177e-01
   8.4000000e+01   9.9003034e-01
   8.5000000e+01   9.8147429e-01
   8.6000000e+01   9.6998742e-01
   8.7000000e+01   9.5494541e-01
   8.8000000e+01   9.3549197e-01
   8.9000000e+01   9.1053415e-01
   9.0000000e+01   8.7869702e-01
   9.1000000e+01   8.3818258e-01
   9.2000000e+01   7.8676071e-01
   9.3000000e+01   7.6723317e-01
   9.4000000e+01   7.6342390e-01
   9.5000000e+01   7.6027931e-01


==> Data/OPvsSNR/NOMARB12020.dat <==
   7.5000000e+01   9.8601091e-01
   7.6000000e+01   9.6237095e-01
   7.7000000e+01   9.3070751e-01
   7.8000000e+01   8.9027033e-01
   7.9000000e+01   8.3946904e-01
   8.0000000e+01   7.7585476e-01
   8.1000000e+01   6.9617636e-01
   8.2000000e+01   6.1766397e-01
   8.3000000e+01   5.9874282e-01
   8.4000000e+01   5.8219705e-01
   8.5000000e+01   5.6798770e-01
   8.6000000e+01   5.5587479e-01
   8.7000000e+01   5.4574970e-01
   8.8000000e+01   5.3727600e-01
   8.9000000e+01   5.3014571e-01
   9.0000000e+01   5.2444704e-01
   9.1000000e+01   5.1964343e-01
   9.2000000e+01   5.1583278e-01
   9.3000000e+01   5.1276289e-01
   9.4000000e+01   5.1015934e-01
   9.5000000e+01   5.0814157e-01


==> Data/OPvsSNR/RSMAConR14020.dat <==
   7.5000000e+01   9.9987000e-01
   7.6000000e+01   9.9969000e-01
   7.7000000e+01   9.9936000e-01
   7.8000000e+01   9.9884000e-01
   7.9000000e+01   9.9780000e-01
   8.0000000e+01   9.9576000e-01
   8.1000000e+01   9.9274000e-01
   8.2000000e+01   9.8813000e-01
   8.3000000e+01   9.7989000e-01
   8.4000000e+01   9.6821000e-01
   8.5000000e+01   9.4563000e-01
   8.6000000e+01   9.1140000e-01
   8.7000000e+01   8.5650000e-01
   8.8000000e+01   7.7827000e-01
   8.9000000e+01   7.1061000e-01
   9.0000000e+01   6.3076000e-01
   9.1000000e+01   5.2578000e-01
   9.2000000e+01   4.1810000e-01
   9.3000000e+01   3.2494000e-01
   9.4000000e+01   2.4428000e-01
   9.5000000e+01   1.8349000e-01


==> Data/OPvsSNR/RSMAConR2.dat <==
   7.5000000e+01   1.0000000e+00
   7.6000000e+01   1.0000000e+00
   7.7000000e+01   1.0000000e+00
   7.8000000e+01   1.0000000e+00
   7.9000000e+01   1.0000000e+00
   8.0000000e+01   1.0000000e+00
   8.1000000e+01   9.9998000e-01
   8.2000000e+01   9.9993400e-01
   8.3000000e+01   9.9983200e-01
   8.4000000e+01   9.9962700e-01
   8.5000000e+01   9.9904500e-01
   8.6000000e+01   9.9795300e-01
   8.7000000e+01   9.9579500e-01
   8.8000000e+01   9.9255500e-01
   8.9000000e+01   9.8670800e-01
   9.0000000e+01   9.7718800e-01
   9.1000000e+01   9.6111400e-01
   9.2000000e+01   9.3555900e-01
   9.3000000e+01   9.0370900e-01
   9.4000000e+01   8.7447700e-01
   9.5000000e+01   8.3789900e-01


==> Data/OPvsSNR/RSMAPAR14020.dat <==
   7.5000000e+01   9.8859000e-01
   7.6000000e+01   9.8214000e-01
   7.7000000e+01   9.7533000e-01
   7.8000000e+01   9.6650000e-01
   7.9000000e+01   9.5603000e-01
   8.0000000e+01   9.4162000e-01
   8.1000000e+01   9.2375000e-01
   8.2000000e+01   8.9971000e-01
   8.3000000e+01   8.6885000e-01
   8.4000000e+01   8.3003000e-01
   8.5000000e+01   7.7978000e-01
   8.6000000e+01   7.1948000e-01
   8.7000000e+01   6.3845000e-01
   8.8000000e+01   5.6374000e-01
   8.9000000e+01   5.0130000e-01
   9.0000000e+01   4.3560000e-01
   9.1000000e+01   3.5881000e-01
   9.2000000e+01   2.9796000e-01
   9.3000000e+01   2.5102000e-01
   9.4000000e+01   2.0971000e-01
   9.5000000e+01   1.7379000e-01


==> Data/OPvsSNR/RSMAPAR2.dat <==
   7.5000000e+01   1.0000000e+00
   7.6000000e+01   1.0000000e+00
   7.7000000e+01   1.0000000e+00
   7.8000000e+01   1.0000000e+00
   7.9000000e+01   1.0000000e+00
   8.0000000e+01   9.9907000e-01
   8.1000000e+01   9.9549600e-01
   8.2000000e+01   9.9125800e-01
   8.3000000e+01   9.8670300e-01
   8.4000000e+01   9.8129800e-01
   8.5000000e+01   9.7476900e-01
   8.6000000e+01   9.6750500e-01
   8.7000000e+01   9.5520400e-01
   8.8000000e+01   9.3566100e-01
   8.9000000e+01   9.1077000e-01
   9.0000000e+01   8.7951100e-01
   9.1000000e+01   8.3916600e-01
   9.2000000e+01   7.8781400e-01
   9.3000000e+01   7.4349700e-01
   9.4000000e+01   7.0136800e-01
   9.5000000e+01   6.5478300e-01


==> Data/OPvsSNR/RSMAR0.52020.dat <==
   7.5000000e+01   7.2465000e-01
   7.6000000e+01   6.3757000e-01
   7.7000000e+01   5.3727000e-01
   7.8000000e+01   4.0788000e-01
   7.9000000e+01   3.0829000e-01
   8.0000000e+01   2.0166000e-01
   8.1000000e+01   1.3197000e-01
   8.2000000e+01   7.8130000e-02
   8.3000000e+01   4.2070000e-02
   8.4000000e+01   1.6370000e-02
   8.5000000e+01   1.2100000e-03
   8.6000000e+01   0.0000000e+00
   8.7000000e+01   0.0000000e+00
   8.8000000e+01   0.0000000e+00
   8.9000000e+01   0.0000000e+00
   9.0000000e+01   0.0000000e+00
   9.1000000e+01   0.0000000e+00
   9.2000000e+01   0.0000000e+00
   9.3000000e+01   0.0000000e+00
   9.4000000e+01   0.0000000e+00
   9.5000000e+01   0.0000000e+00


==> Data/OPvsSNR/RSMARB12020.dat <==
   7.5000000e+01   9.5567000e-01
   7.6000000e+01   9.3108000e-01
   7.7000000e+01   9.0251000e-01
   7.8000000e+01   8.6712000e-01
   7.9000000e+01   8.2492000e-01
   8.0000000e+01   7.7017000e-01
   8.1000000e+01   6.9412000e-01
   8.2000000e+01   6.0195000e-01
   8.3000000e+01   5.0810000e-01
   8.4000000e+01   4.1748000e-01
   8.5000000e+01   3.1991000e-01
   8.6000000e+01   2.4512000e-01
   8.7000000e+01   1.7785000e-01
   8.8000000e+01   1.2834000e-01
   8.9000000e+01   8.6500000e-02
   9.0000000e+01   4.6610000e-02
   9.1000000e+01   2.5670000e-02
   9.2000000e+01   7.8300000e-03
   9.3000000e+01   0.0000000e+00
   9.4000000e+01   0.0000000e+00
   9.5000000e+01   0.0000000e+00

